On the Metallicity-Color Relations and Bimodal Color Distributions in Extragalactic Globular Cluster Systems

We perform a series of numerical experiments to study how the nonlinear metallicity--color relations predicted by different stellar population models affect the color distributions observed in extragalactic globular cluster systems. % We present simulations in the $UBVRIJHK$ bandpasses based on five different sets of simple stellar population (SSP) models. The presence of photometric scatter in the colors is included as well. % We find that unimodal metallicity distributions frequently ``project'' into bimodal color distributions. The likelihood of this effect depends on both the mean and dispersion of the metallicity distribution, as well as of course on the SSP model used for the transformation. % Adopting the Teramo-SPoT SSP models for reference, we find that optical--to--near-IR colors should be favored with respect to other colors to avoid the bias effect in globular cluster color distributions discussed by \citet{yoon06}. In particular, colors such as \vh\ or \vk are more robust against nonlinearity of the metallicity--color relation, and an observed bimodal distribution in such colors is more likely to indicate a true underlying bimodal metallicity distribution. Similar conclusions come from the simulations based on different SSP models, although we also identify exceptions to this result.

==> referee_reply.txt <==
Dear Dr. Feigelson
We thank the anonymous referee for her/his careful reading of our manuscript,
"On the Metallicity-Color Relations and Bimodal Color
Distributions in Extragalactic Globular Cluster Systems" ( MS# 72371).

In the present version of the paper we have undertaken all of the
referee's helpful comments and suggestions, and we believe that the
paper is now improved as a result.  Below, we include the text of the
referee report and describe in detail the changes we have made in
response to the referee's specific comments.  Our responses are given
in capitalized text.  We hope that the paper will now be acceptable
for publication.

Best regards,
Michele Cantiello

##################################################################
Dear Dr. Cantiello:

Below please find the referee's report that we have just received on your submission
to the ApJ entitled "On the Metallicity-Color Relations and Bimodal Color
Distributions in Extragalactic Globular Cluster Systems" by Michele Cantiello and
John P. Blakeslee ( MS# 72371).  The reviewer, and I, are supportive of your study. 
I therefore welcome the submission of a revised version that takes the report into
account.  Please include a cover letter detailing the changes you've made to the
text and your responses to the report.

Processing of your revised manuscript will be expedited if you make your revisions
to the manuscript latex file available for downloading from the ApJ Web Peer Review
System (http://mss.uchicago.edu/ApJ/).  This version includes your previous
submission plus any modifications to latex commands necessary for smooth processing
by the ApJ electronic system.  The associated PDF file is the version seen by the
referee.

If you have any questions, feel free to contact me.

Best regards,


Eric D. Feigelson, Scientific Editor
The Astrophysical Journal
Phone:814 865 0162
Fax:814-863-3399
apjedf@astro.psu.edu

*************************************************

This is an interesting paper on the difficult topic of interpreting the complex
observational picture surrounding the color distribution of extragalactic GCs.
Recently, Yoon et al. (2006) presented a theoretical metallicity-optical color
relationship that has a signifcant inflection. The authors perform a series of
numerical experiments to simulate the GC properties in various colors. They identify
optical-to-NIR colors as the ones that are relatively robust against nonlinearity of
the metallicity-color relation discussed by Yoon et al. While not entirely
surprising, quantitative analysis such as the one presented in this paper has so far
not been extensively discussed in the refereed literature, so that, in my opinion,
this paper should appear in print. However, I believe that a few clarifications are
required before I can recommend the manuscript's formal acceptance. In what follows
I provide a list of comments that I hope the authors will find useful when preparing
a revised manuscript. 

1. In the Abstract, the authors state that "In particular, colors such as (V-H) or
(V-K) are more robust against nonlinearity of the metallicity-color relation, and an
observed bimodal color distribution is more likely to indicate a true underlying
bimodal metallicity distribution." The authors may want to specify that "... an
observed bimodal distribution in such colors is more likely to indicate...."

DONE.


2. In Section 2 (the 3rd paragraph), the authors briefly describe the model
ingredients and input parameters. An important parameter that should also be
mentioned is the alpha-element enhancement. In order to match the colors of the MW
GCs most of which are of enhanced [a/Fe], does the model take into account the alpha
enhancement? 

DONE. IN THE SECTION WHERE MODELS ARE PRESENTED, IT IS NOW SPECIFIED THAT
"solar scaled stellar evolution tracks from Pietrinferni et al. (2004)"
ARE USED.


3. In Fig. 2 (right panel), the authors may want to use the observed
MDF of the MW GCs as it is, rather than the simulated MDF.  

WE APOLOGIZE THAT THIS WAS UNCLEAR: THE OBSERVED MDF OF THE MW GCs WAS
ALREADY SHOWN IN THE PANEL ALONG WITH THE SIMULATED VERSION, BUT THE
CAPTION DID NOT CLEARLY DESCRIBE EVERYTHING IN THE FIGURE.  WE HAVE NOW
CHANGED THE CAPTION TO MAKE IT CLEAR THAT BOTH THE OBSERVED AND SIMULATED
MDFs ARE PRESENTED.


4. In Section 2.1 (the first line on p. 6), the authors state that "It is
interesting to note that the two extreme metallicities, [Fe/H]= -1.65 and -0.15 dex,
result in strictly-unimodal, and generally-bimodal, color distributions,
respectively." To make this point more obvious to the reader, it may be appropriate
to give a pointer to Yoon et al. 2006 (their Fig 3.) that first showed this effect. 

DONE.


5. In Section 2.1 (the last paragraph on p. 6), the authors state that "In fact,
although there is some shift in color, the MC profiles are not strongly affected
even when the t = 5 Gyr models are considered (Figure 1)." According to Fig. 1 of
Raimondo et al. (2005, AJ, 130, 2625), a 5 Gyr population with fairly low
metallicity (Z=0.008) does not show any extended HB. How does this fit into the fact
that the main cause of the "wavy" MC relation is the HB? The authors may want to
expand a bit on the HB model prescriptions (e.g., whether the model assumes that the
HB morphlogy is a function of GC age as well as metallicity), since this is a key
factor behind the results of this paper.

THE REFEREE IS RIGHT. IN THIS AGE REGIME, THE PRESENCE OR ABSENCE OF THE
HB IS LIKELY THE DRIVING FACTOR OF THE "WAVY" MC RELATION.  THE Raimondo
et al. (2005) MODELS, IN FACT, PREDICT THAT AT Z>0.008 THE HB IS NOT YET
PRESENT (THE MASS OF THE BRIGHTEST STAR EVOLVING UP THE RGB IS LOWER THE
REQUIRED TO IGNITE EXPLOSIVELY THE HELIUM BURNING - HELIUM FLASH), WHILE
FOR Z<= 0.008 THE HB IS ALREADY PRESENT AT THIS AGE.  THUS, IN THIS
CASE, THE "WAVY" BEHAVIOR IS MORE LIKELY RELATED TO THE APPEARANCE OF
THE HB. WE HAVE ADDED SOME COMMENTS ON THIS POINT IN TEXT. WE HAVE ADDED
THE FOLLOWING SENTENCE TO SECTION 2.1:

"In more detail, for the Raimondo et al. (2005) models at an age of
t=5 Gyr, the ``wavy'' MC relation is mostly related to the appearance
of the HB at metallicities [Fe/H]<~ -0.4 dex, while no HB is present
at higher [Fe/H]."

